Variations in the Radius Distribution of Single- and Compact Multiple-transiting Planets

Previous work has established the enhanced occurrence of compact systems of multiple small exoplanets around metal-poor stars. Understanding the origin of this effect in the planet formation process is a topic of ongoing research. Here we consider the radii of planets residing in systems of multiple transiting planets, compared to those residing in single-transiting systems, with a particular focus on late-type host stars. We investigate whether the two radius distributions are consistent with being drawn from the same underlying planetary population. We construct a planetary sample of 290 planets around late K and M dwarfs containing 149 planets from single-transiting planetary systems and 141 planets from multi-transiting compact multiple planetary systems (54 compact multiples). We performed a two-sample Kolmogorov-Smirnov test, Mann-Whitney U test, and Anderson-Darling k-sampling test on the radius distributions of our two samples. We find statistical evidence (p < 0.0026) that planets in compact multiple systems are larger, on average, than their single-transiting counterparts for planets with $R_p <$ 6 R$_\oplus$. We determine that the offset cannot be explained by detection bias. We investigate whether this effect could be explained via more efficient outgassing of a secondary atmosphere in compact multiple systems due to the stress and strain forces of interplanetary tides on planetary interiors. We find that this effect is insufficient to explain our observations without significant enrichment in H$_2$O compared to Earth-like bulk composition.

==> datafile1.txt <==
Title: Variations in the Radius Distribution of Single and 
       Compact Multiple Transiting Planets 
Authors: Liberles B.T., Dittmann J.A., Elardo S.M., Ballard S. 
Table: Stellar Parameters
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1- 19 I19    ---       Gaia    Gaia Source identifier
  21- 26 F6.2   deg       RAdeg   Gaia DR3 right ascension (ICRS at Epoch=J2016.0) 
  28- 31 F4.2   mas     e_RAdeg   Uncertainty in RAdeg 
  33- 37 F5.2   deg       DEdeg   Gaia DR3 declination (ICRS at Epoch=J2016.0) 
  39- 42 F4.2   mas     e_DEdeg   Uncertainty in DEdeg
  44- 49 F5.2   mas       plx     ? Gaia DR3 parallax
  51- 56 F4.2   mas     e_plx     ? Uncertainty in plx 
  58- 65 F8.1   ct/s      Gflux   Gaia DR3 apparent broad band flux; electrons/s 
  67- 70 F4.1   ct/s    e_Gflux   Uncertainty in Gflux 
  72- 77 F6.3   mag       Gmag    Gaia DR3 apparent broad band magnitude
  79- 85 F7.1   ct/s      BPflux  Gaia DR3 apparent blue band flux; electrons/s
  87- 91 F5.1   ct/s    e_BPflux  Uncertainty in BPflux 
  93- 98 F6.3   mag       BPmag   Gaia DR3 apparent blue band magnitude
 100-107 F8.1   ct/s      RPflux  Gaia DR3 apparent red band flux; electrons/s
 109-113 F5.1   ct/s    e_RPflux  Uncertainty in Rflux 
 115-120 F6.3   mag       RPmag   Gaia DR3 apparent red band magnitude
 122-127 F6.1   K         Teff    ? Effective temperature
 129-134 F6.1   K       e_Teff    ? Lower uncertainty in Teff
 136-141 F6.1   K       E_Teff    ? Upper uncertainty in Teff
 143-148 F6.3   mag       Jmag    2MASS apparent J band magnitude
 150-154 F5.3   mag     e_Jmag    Uncertainty in Jmag
 156-161 F6.3   mag       Hmag    2MASS apparent H band magnitude
 163-167 F5.3   mag     e_Hmag    Uncertainty in Hmag
 169-174 F6.3   mag       Ksmag   2MASS apparent Ks band magnitude
 176-180 F5.3   mag     e_Ksmag   Uncertainty in Ksmag
 182-187 F6.3   mag       gmag    Apparent g band magnitude
 189-193 F5.3   mag     e_gmag    Uncertainty in gmag
 195-200 F6.3   mag       rmag    Apparent r band magnitude
 202-205 F4.2   mag     e_rmag    Uncertainty in rmag
 207-212 F6.3   mag       imag    Apparent i band magnitude
 214-217 F4.2   mag     e_imag    Uncertainty in imag
 219-229 A11    ---       KICID   Kepler Input Catalog Identifier
 231-235 F5.3   solRad    Rad     Stellar radius
 237-241 F5.3   solRad  E_Rad     ? Upper uncertainty in Rad
 243-247 F5.3   solRad  e_Rad     ? Lower uncertainty in Rad
 249-253 F5.3   solMass   Mass    ? Stellar mass
 255-259 F5.3   solMass E_Mass    ? Upper uncertainty in Mass
 261-265 F5.3   solMass e_Mass    ? Lower uncertainty in Mass
--------------------------------------------------------------------------------
2104076204545773440 285.29 0.01 41.86 0.01   6.27   0.01  76303.9 13.1 13.481 27863.5  20.4 14.226  69495.1  26.0 12.643 4351.6 4349.7 4355.6 11.608 0.022 10.962 0.02  10.833 0.021 14.649 0.025 13.469 0.02 13.016 0.02 kic6425957  0.629 0.015 0.015 0.599 0.019 0.011 
2101775579545559296 290.38 0.02 41.15 0.02   2.15   0.02  15260.4  4.1 15.228  6179.2  10.2 15.861  12921.9  14.2 14.47  4550.3 4538.6 4561.9 13.514 0.031 12.875 0.033 12.767 0.042 16.199 0.025 15.141 0.02 14.721 0.02 kic5871985  0.681 0.019 0.018 0.695 0.024 0.039 
2078938242004818304 296.74 0.03 44.5  0.03   2.42   0.03   7685.4  3.4 15.973  2489.5  10.1 16.848   7477.1  11.8 15.064 4397.7 4393.9 4400.4 13.906 0.023 13.206 0.024 13.039 0.028 17.333 0.025 15.99  0.02 15.421 0.02 kic8509442  0.629 0.017 0.015 0.618 0.001 0.02  
2133589776693414016 286.74 0.02 49.98 0.02   3.13   0.02  18141.3  9.3 15.041  6383.6  16.5 15.826  16972.9  25.7 14.174                      13.153 0.025 12.507 0.032 12.36  0.027 16.328 0.025 15.068 0.02 14.567 0.02 kic11754553 0.634 0.017 0.016 0.599 0.019 0.011 
2101449265111030912 289.38 0.03 41.16 0.04  12.8    0.04   5237.5  3.6 16.39    728.8   7.9 18.182   7111.7  15.4 15.118                      13.285 0.023 12.694 0.02  12.435 0.023 18.174 0.025 17.041 0.02 16.578 0.02 kic5868793  0.205 0.004 0.011 0.18  0.0   0.01  
2079000330051813504 298.65 0.01 43.95 0.02   5.63   0.02  27647.2  8.2 14.583  8521.5  18.6 15.512  27956.0  22.0 13.632 4050.9 4049.2 4053.0 12.473 0.026 11.824 0.033 11.605 0.018 16.049 0.025 14.679 0.02 14.015 0.02 kic8120608  0.538 0.016 0.015 0.529 0.01  0.02  
2073652546016392448 297.43 0.02 39.85 0.03   1.85   0.03   8274.5  3.5 15.893  2988.4   8.2 16.65    7563.4  11.0 15.051 4459.1 4447.3 4477.9 14.045 0.032 13.321 0.03  13.2   0.034 17.151 0.025 15.868 0.02 15.416 0.02 kic4770365  0.684 0.022 0.018 0.696 0.039 0.042 
2099514502602729600 288.9  0.01 39.15 0.01   3.01   0.01  31728.0  6.9 14.434 12624.4  17.0 15.086  27153.2  22.3 13.663 4549.5 4543.5 4554.4 12.746 0.023 12.174 0.024 12.039 0.022 15.479 0.025 14.387 0.02 14.012 0.02 kic4047631  0.696 0.018 0.02  0.695 0.04  0.038 
2086618021483455616 297.21 0.03 47.97 0.03   1.32   0.03   6123.4  2.8 16.22   2365.5   8.7 16.904   5355.2  10.2 15.426 4431.1 4413.0 4448.3 14.553 0.033 13.957 0.032 13.772 0.059 17.327 0.025 16.189 0.02 15.831 0.02 kic10680424 0.698 0.017 0.021 0.678 0.041 0.024 
2101525749889208576 291.15 0.01 40.89 0.02   3.9    0.02  25617.1  5.8 14.666  9005.8  14.8 15.452  23994.0  17.1 13.798 4359.9 4351.2 4376.1 12.753 0.023 12.096 0.022 11.907 0.019 15.902 0.025 14.671 0.02 14.184 0.02 kic5617854  0.625 0.015 0.014 0.599 0.019 0.011 
2102244967931917184 289.51 0.03 41.81 0.03   3.62   0.03   8756.5  4.3 15.832  2276.4   9.1 16.945   9694.7  12.2 14.782                      13.446 0.022 12.778 0.025 12.536 0.024 17.455 0.025 16.093 0.02 15.162 0.02 kic6435936  0.542 0.018 0.017 0.519 0.019 0.012 
2126228889946456832 291.31 0.02 44.38 0.02   2.1    0.02  11653.2  3.6 15.521  4262.1   9.7 16.264  10617.1  14.9 14.683 4497.1 4493.4 4499.9 13.648 0.025 13.034 0.022 12.92  0.023 16.715 0.025 15.513 0.02 15.064 0.02 kic8364232  0.691 0.019 0.02  0.696 0.024 0.041 
2079662785806103936 295.58 0.02 44.55 0.02   2.62   0.02  18559.4  4.9 15.016  7118.0  10.3 15.708  16346.2  13.4 14.214 4496.3 4490.6 4500.6 13.24  0.025 12.65  0.022 12.466 0.018 16.15  0.025 14.989 0.02 14.59  0.02 kic8505670  0.677 0.019 0.017 0.694 0.022 0.055 
2133259510888931456 289.29 0.03 51.41 0.03   1.8    0.03   7745.1  3.5 15.965  2802.6  14.1 16.72    7108.3  10.7 15.118 4351.8 4344.1 4365.5 14.092 0.036 13.453 0.043 13.387 0.039 17.156 0.025 15.934 0.02 15.488 0.02 kic12506770 0.666 0.016 0.016 0.657 0.022 0.039 
2085482775729637376 298.74 0.04 46.5  0.04   8.14   0.05   3990.3  3.3 16.685   540.7   7.2 18.506   5398.8  12.8 15.417 3283.4 3273.3 3309.5 13.542 0.029 12.929 0.035 12.61  0.028 18.666 0.025 17.462 0.02 16.961 0.02 kic9730163  0.274 0.016 0.014 0.249 0.01  0.011 
2107282449171165440 284.96 0.13 46.14 0.16   1.97   0.15   4188.3 10.5 16.632  1429.9   9.8 17.45    4559.1  10.9 15.601                      14.349 0.028 13.786 0.035 13.532 0.046 17.866 0.025 16.682 0.02 15.969 0.02 kic9513168  0.597 0.025 0.027 0.567 0.029 0.019 
2077816087307845248 293.64 0.02 42.82 0.02   2.84   0.02  18998.3  6.4 14.991  7176.1  15.3 15.699  16947.0  22.5 14.175 4532.5 4525.5 4540.3 13.168 0.021 12.577 0.021 12.392 0.021 16.121 0.025 14.965 0.02 14.547 0.02 kic7287995  0.657 0.016 0.014 0.638 0.04  0.019 
2077974687557384704 294.77 0.02 43.06 0.03   3.71   0.03   9058.2  3.7 15.795  2585.0  11.0 16.807   9572.3  11.4 14.795 3924.4 3919.4 3941.2 13.508 0.023 12.897 0.024 12.648 0.021 17.416 0.025 15.964 0.02 15.175 0.02 kic7455287  0.527 0.019 0.017 0.508 0.019 0.011 
2073733325763480320 297.37 0.03 40.37 0.03   1.99   0.03   7254.1  3.6 16.036  2597.9  13.5 16.802   6742.2  18.8 15.176 4398.2 4385.6 4404.6 14.085 0.019 13.297 0.044 13.328 0.026 17.085 0.025 15.846 0.02 15.408 0.02 kic5209845  0.653 0.017 0.014 0.638 0.041 0.021 
2127904992341848960 289.07 0.01 47.41 0.02   5.33   0.02  31294.9  8.8 14.449  9768.8  20.4 15.364  32092.9  59.1 13.482 4022.8 4007.1 4043.9 12.264 0.022 11.611 0.018 11.453 0.012 15.854 0.025 14.506 0.02 13.835 0.02 kic10332883 0.57  0.017 0.017 0.549 0.011 0.021 
2129928884010551936 291.09 0.02 49.19 0.03   3.79   0.03  11053.1  5.1 15.579  2935.4  13.4 16.669  12048.3  24.2 14.546 3928.1 3894.9 3948.4 13.255 0.027 12.627 0.033 12.386 0.028 17.062 0.025 15.756 0.02 14.88  0.02 kic11348997 0.582 0.016 0.019 0.548 0.02  0.011 
2130865736637343488 287.69 0.01 47.55 0.01   3.94   0.01  33951.7  9.4 14.36  11500.2  14.7 15.187  32358.5  31.0 13.473 4323.9 4290.6 4340.3 12.357 0.025 11.75  0.02  11.61  0.013 15.747 0.025 14.395 0.02 13.849 0.02 kic10395543 0.67  0.014 0.016 0.637 0.042 0.021 
2126336710805475712 292.64 0.02 44.09 0.02   4.17   0.02  19473.6  5.8 14.964  5926.0   9.8 15.907  19821.5  14.5 14.005                      12.794 0.023 12.11  0.018 11.956 0.022 16.451 0.025 15.077 0.02 14.404 0.02 kic8167996  0.595 0.016 0.017 0.568 0.011 0.019 
2076747533796560256 296.59 0.05 40.72 0.05   5.78   0.06   3202.5  2.7 16.924   774.8   7.9 18.116   3862.6  10.6 15.781 3481.5 3458.3 3490.3 14.377 0.038 13.838 0.046 13.539 0.05  18.695 0.025 17.254 0.02 16.196 0.02 kic5551672  0.608                          
2104065209430717568 285.06 0.03 41.55 0.03   2.14   0.03   8411.2  3.7 15.875  2681.4   9.6 16.768   8419.8  13.7 14.935 3981.5 3957.1 3995.3 13.772 0.024 13.099 0.02  12.961 0.026 17.227 0.025 15.94  0.02 15.298 0.02 kic6186964  0.651 0.017 0.017 0.617 0.022 0.019 
2077201219791653248 296.69 0.02 42.63 0.02   1.71   0.03  10519.4  3.4 15.632  4013.0  13.6 16.33    9398.3  17.3 14.815 4639.4 4623.4 4647.8 13.855 0.026 13.277 0.026 13.102 0.031 16.782 0.025 15.619 0.02 15.225 0.02 kic7135852  0.735 0.022 0.015 0.777 0.022 0.041 
2106545432783560960 285.64 0.01 46.25 0.01   5.18   0.01  41926.1  8.5 14.131 13409.3  23.6 15.02   41634.1  27.4 13.199 4288.4 4249.7 4316.1 12.0   0.026 11.32  0.03  11.179 0.019 15.492 0.025 14.188 0.02 13.556 0.02 kic9575728  0.646 0.014 0.016 0.618 0.001 0.02  
2103578400656053632 283.5  0.02 40.55 0.02   3.06   0.02  19960.3  5.2 14.937  7299.6  11.4 15.68   18108.9  13.0 14.103 4397.2 4360.3 4408.1 13.09  0.023 12.441 0.022 12.314 0.029 16.188 0.025 14.947 0.02 14.491 0.02 kic5340644  0.655 0.016 0.013 0.638 0.038 0.022 
2128835935094128512 293.67 0.42 47.91 0.45   3.92   0.47   9667.4 43.8 15.724  2793.3  13.2 16.723  11628.0  15.6 14.584                      13.247 0.022 12.594 0.022 12.395 0.024 17.265 0.025 15.875 0.02 14.991 0.02 kic10670119 0.6                            
2079920724360946560 294.24 0.09 45.2  0.1    7.01   0.11   2628.9  5.3 17.138  1197.2  23.1 17.643   4518.7  29.3 15.61                       14.101 0.028 13.51  0.029 13.22  0.032 17.233 0.025 16.375 0.02 16.05  0.02 kic8892303  0.222 0.007 0.006 0.209 0.0   0.01  
2107186134525176960 284.92 0.01 45.97 0.02  10.06   0.02  31549.6  9.8 14.44   7895.5  11.9 15.595  35490.6  27.1 13.373 3702.3 3700.8 3703.7 12.0   0.038 11.374 0.037 11.155 0.027 16.132 0.025 14.731 0.02 13.781 0.02 kic9390653  0.423 0.017 0.018 0.408 0.02  0.009 
2086543048537237760 298.11 0.01 48.4  0.02   7.63   0.02  38084.0 15.4 14.236  9846.4  20.0 15.355  42188.5  44.1 13.185 3768.2 3766.3 3769.5 11.804 0.022 11.163 0.015 10.963 0.021 15.89  0.025 14.497 0.02 13.58  0.02 kic10990886 0.553 0.02  0.019 0.528 0.011 0.018 
2104120013212624512 284.24 0.02 41.82 0.02  11.68   0.02  19680.5  9.5 14.952  3875.9  11.0 16.368  24188.6  22.6 13.789 3472.6 3471.4 3473.7 12.239 0.022 11.648 0.022 11.383 0.019 16.728 0.025 15.649 0.02 15.22  0.02 kic6423922  0.347 0.016 0.015 0.327 0.012 0.02  
2129578826996503040 290.4  0.02 48.82 0.02   2.95   0.02  10842.9  4.2 15.6    3264.6  13.5 16.554  11148.8  15.1 14.63  4098.0 4034.4 4119.6 13.418 0.027 12.741 0.033 12.552 0.031 17.061 0.025 15.696 0.02 14.992 0.02 kic11187837 0.605 0.014 0.015 0.577 0.011 0.019 
2080381625890666496 295.91 0.17 45.81 0.18   2.02   0.19  23550.2 49.3 14.757  9497.9  15.5 15.394  21570.7  23.3 13.913 4478.5 4469.8 4486.5 12.94  0.02  12.326 0.019 12.224 0.016 15.792 0.025 14.672 0.02 14.295 0.02 kic9353314  0.707                          
2052212996988534656 294.71 0.02 39.07 0.02   1.91   0.02  20194.8  4.5 14.924  9165.4  14.5 15.433  15727.6  18.2 14.256 4833.4 4821.1 4845.7 13.438 0.028 12.952 0.035 12.861 0.033 15.59  0.025 14.84  0.02 14.582 0.02 kic3966801  0.71  0.028 0.022 0.755 0.023 0.059 
2077889892023816960 295.3  0.04 42.48 0.04   2.93   0.04  18202.7 13.2 15.037  6729.0  16.5 15.769  17846.0  23.6 14.119 4351.2 4342.8 4361.6 13.078 0.023 12.426 0.022 12.272 0.019 16.242 0.025 14.957 0.02 14.461 0.02 kic6960913  0.663 0.017 0.016 0.639 0.038 0.024 
2131059628640021120 287.35 0.01 47.77 0.01   6.14   0.01  41595.1 10.9 14.14  13006.6  20.3 15.053  41700.1  24.2 13.198 4146.1 4142.9 4148.8 11.971 0.021 11.348 0.021 11.18  0.011 15.605 0.025 14.221 0.02 13.626 0.02 kic10525027 0.578 0.016 0.016 0.557 0.011 0.019 
2103714637018491136 283.9  0.02 41.22 0.02   2.53   0.02  22826.7  6.6 14.791  8853.0  19.7 15.471  20133.8  33.7 13.988 4438.1 4430.4 4444.8 13.025 0.023 12.444 0.022 12.333 0.023 15.853 0.025 14.764 0.02 14.342 0.02 kic5940165  0.699 0.017 0.023 0.676 0.041 0.021 
2126870351901388672 290.43 0.01 44.11 0.02   4.67   0.02  27655.5  7.6 14.583  8777.5  16.1 15.48   27489.9  27.5 13.65  4152.3 4149.9 4162.1 12.495 0.023 11.821 0.021 11.683 0.013 16.026 0.025 14.671 0.02 14.037 0.02 kic8229458  0.596 0.015 0.016 0.569 0.019 0.02  
2135301441422463360 296.22 0.02 50.29 0.03   3.35   0.03   8546.3  5.3 15.858  2237.8  10.7 16.964   9361.5  15.5 14.82  3908.9 3894.3 3928.5 13.474 0.023 12.813 0.021 12.628 0.027 17.501 0.025 16.14  0.02 15.267 0.02 kic11923270 0.582 0.016 0.019 0.549 0.018 0.011 
2086315415269037696 297.51 0.02 46.96 0.02   1.82   0.02  16971.9  4.3 15.113  7031.7  11.7 15.721  14163.1  14.7 14.37  4654.8 4646.8 4665.1 13.504 0.027 12.931 0.027 12.852 0.028 16.087 0.025 15.052 0.02 14.758 0.02 kic10027323 0.743 0.025 0.019 0.758 0.04  0.041 
2052722689341030656 292.07 0.02 38.84 0.03   1.53   0.03   9431.1  4.5 15.751  3783.2   9.9 16.394   8012.4  15.8 14.988 4506.9 4496.3 4522.1 14.079 0.025 13.55  0.03  13.381 0.038 16.658 0.025 15.655 0.02 15.31  0.02 kic3749365  0.715 0.024 0.021 0.733 0.026 0.055 
2107644527795544832 282.98 0.02 47.58 0.02   2.56   0.02  12133.5  4.2 15.477  4013.0  12.0 16.33   11834.9  18.6 14.565 4395.7 4392.5 4398.8 13.441 0.026 12.727 0.024 12.627 0.027 16.788 0.025 15.517 0.02 14.931 0.02 kic10386984 0.673 0.012 0.015 0.658 0.037 0.022 
2085626983551485440 299.83 0.02 47.16 0.02   3.69   0.02  12425.4  4.2 15.452  3857.0  12.1 16.373  12538.8  11.8 14.502                      13.334 0.025 12.675 0.03  12.485 0.024 16.821 0.025 15.494 0.02 14.846 0.02 kic10166274 0.566 0.018 0.021 0.547 0.021 0.019 
2107406178588473728 283.73 0.02 45.96 0.02   5.77   0.02  18257.3  8.6 15.034  4624.5  12.7 16.176  20407.1  30.7 13.973 3753.6 3749.4 3756.3 12.596 0.025 11.952 0.021 11.721 0.018 16.712 0.025 15.31  0.02 14.371 0.02 kic9388479  0.524 0.02  0.018 0.508 0.011 0.019 
2105358166383528192 282.72 0.03 44.35 0.03   2.25   0.03   8039.1  3.4 15.924  2680.5  14.2 16.768   7765.0   9.1 15.023 4253.0 4249.6 4306.6 13.875 0.026 13.209 0.023 13.046 0.021 17.257 0.025 15.969 0.02 15.39  0.02 kic8346392  0.627 0.016 0.015 0.598 0.021 0.011 
2105949394402381056 284.77 0.02 44.25 0.03   1.82   0.03  10564.4  3.6 15.628  3956.8  12.7 16.345   9431.3  14.7 14.811 4497.6 4493.7 4500.0 13.799 0.022 13.21  0.02  13.094 0.034 16.772 0.025 15.588 0.02 15.233 0.02 kic8283875  0.704 0.014 0.023 0.695 0.039 0.041 
2126773904116001536 291.59 0.02 45.72 0.02   2.56   0.02  16784.2  5.6 15.125  6256.6  14.7 15.848  15080.3  18.3 14.302 4410.3 4392.7 4441.6 13.306 0.021 12.697 0.02  12.55  0.026 16.314 0.025 15.147 0.02 14.705 0.02 kic9280239  0.667 0.016 0.016 0.656 0.039 0.038 
2129185923389399808 291.23 0.03 47.55 0.03   3.31   0.03   7043.3  4.9 16.068  1612.4  11.5 17.32    8250.8  17.3 14.957 3787.8 3747.0 3817.4 13.429 0.028 12.793 0.03  12.518 0.027 17.821 0.025 16.423 0.02 15.31  0.02 kic10403228 0.59  0.013 0.017 0.549 0.02  0.01  
2106246984096567552 287.05 0.02 45.18 0.03   1.59   0.03   8105.8  3.2 15.915  3178.6  12.1 16.583   7032.4   9.6 15.13  4417.1 4401.3 4434.9 14.167 0.027 13.601 0.025 13.484 0.037 16.95  0.025 15.864 0.02 15.494 0.02 kic8874090  0.68  0.018 0.019 0.677 0.036 0.04  
2105915343901864832 285.63 0.02 44.31 0.02   3.51   0.02  10666.0  4.2 15.617  3168.4  11.2 16.586  11008.5  19.9 14.644 4038.9 3991.8 4072.2 13.441 0.026 12.872 0.037 12.608 0.028 17.065 0.025 15.731 0.02 15.043 0.02 kic8351704  0.54  0.016 0.016 0.528 0.01  0.02  
2102251496282045568 289.29 0.02 41.8  0.02   2.03   0.02  11024.8  3.3 15.581  4094.1  11.3 16.308   9902.5  12.0 14.759 4521.4 4492.8 4530.8 13.729 0.023 13.121 0.026 13.011 0.031 16.743 0.025 15.568 0.02 15.212 0.02 kic6356400  0.687 0.018 0.02  0.697 0.036 0.041 
2078970230921775744 297.0  0.02 44.78 0.02   2.03   0.02  13778.1  7.3 15.339  5332.6  17.5 16.021  12098.5  21.8 14.541 4557.8 4538.6 4580.3 13.578 0.026 12.993 0.024 12.84  0.028 16.441 0.025 15.298 0.02 14.927 0.02 kic8639908  0.705 0.021 0.021 0.714 0.023 0.055 
2078807228323035008 296.99 0.02 43.66 0.02   5.23   0.02  15477.9  5.9 15.213  3997.9  14.1 16.334  17187.7  17.9 14.16  3771.9 3763.5 3778.8 12.836 0.022 12.15  0.02  11.966 0.021 16.847 0.025 15.445 0.02 14.543 0.02 kic7907423  0.53  0.02  0.017 0.51  0.019 0.013 
2052794982231985664 291.83 0.02 39.31 0.03   1.76   0.03   8813.4  6.9 15.825  3494.4  13.7 16.48    7589.9  15.6 15.047 4460.2 4441.9 4475.0 14.082 0.03  13.512 0.033 13.343 0.035 16.894 0.025 15.8   0.02 15.42  0.02 kic4263293  0.664 0.017 0.016 0.658 0.039 0.024 
2126343823271448832 292.77 0.02 44.18 0.02   3.21   0.02  20688.7  6.0 14.898  6887.3  14.0 15.743  19979.1  17.6 13.996 4311.5 4295.9 4334.5 12.861 0.021 12.191 0.017 12.059 0.022 16.251 0.025 14.942 0.02 14.369 0.02 kic8235924  0.661 0.015 0.015 0.638 0.021 0.022 
2053523271244105216 292.29 0.02 40.59 0.02   3.22   0.02  15458.0  5.3 15.214  5063.0   8.9 16.078  15143.0  13.6 14.297 4239.8 4230.6 4249.5 13.184 0.021 12.487 0.023 12.383 0.023 16.628 0.025 15.264 0.02 14.68  0.02 kic5364071  0.621 0.015 0.016 0.589 0.01  0.011 
2080245698766164096 297.29 0.02 45.96 0.03   3.11   0.03   9919.4  4.2 15.696  2750.6  11.6 16.74   10664.7  13.2 14.678                      13.406 0.023 12.683 0.022 12.507 0.022 17.317 0.025 15.898 0.02 15.06  0.02 kic9419020  0.601 0.017 0.017 0.569 0.011 0.019 
2131817707546856320 284.13 0.02 49.14 0.02   4.58   0.02  20989.6  6.8 14.882  6129.1  13.6 15.87   21856.7  23.3 13.899 4110.0 4101.9 4115.6 12.643 0.023 11.977 0.02  11.791 0.024 16.401 0.025 15.031 0.02 14.347 0.02 kic11337141 0.574 0.016 0.017 0.548 0.011 0.019 
2129763957267132672 291.7  0.02 49.19 0.02   1.92   0.02  10551.4  3.3 15.629  3988.5  11.0 16.337   9425.7   9.9 14.812 4442.8 4436.2 4449.5 13.804 0.023 13.2   0.024 13.111 0.037 16.784 0.025 15.626 0.02 15.199 0.02 kic11350118 0.675 0.016 0.018 0.657 0.04  0.021 
2080058266393766656 294.71 0.02 45.97 0.02   2.66   0.02  17996.3  6.2 15.049  6519.4  16.3 15.803  16485.6  15.3 14.205 4498.9 4444.4 4524.7 13.175 0.025 12.561 0.02  12.384 0.023 16.251 0.025 15.033 0.02 14.562 0.02 kic9411412  0.688 0.017 0.02  0.696 0.023 0.041 
2053562475706063744 292.87 0.03 41.06 0.03   2.6    0.03   7745.4  4.7 15.965  2242.6   9.7 16.962   8076.7  12.2 14.98  4128.4 4119.9 4148.7 13.749 0.024 13.077 0.025 12.892 0.03  17.414 0.025 16.106 0.02 15.364 0.02 kic5794240  0.607 0.016 0.016 0.578 0.011 0.019 
2103645814462282752 284.48 0.01 40.93 0.02   3.5    0.02  26249.0  7.0 14.64   9090.7  17.4 15.442  24718.1  20.2 13.765 4378.3 4354.5 4398.9 12.689 0.022 12.073 0.023 11.909 0.02  15.911 0.025 14.658 0.02 14.14  0.02 kic5686174  0.664 0.014 0.015 0.639 0.038 0.022 
2086439488284337536 298.26 0.02 47.61 0.02   5.43   0.02  23725.9  9.5 14.749  6930.4  15.0 15.737  24701.8  26.3 13.766 3941.6 3931.5 3949.7 12.484 0.022 11.869 0.021 11.682 0.019 16.233 0.025 14.871 0.02 14.118 0.02 kic10489206 0.558 0.019 0.018 0.539 0.01  0.02  
2100625696541277312 287.83 0.02 40.7  0.03   1.65   0.03   8393.0  3.5 15.878  3343.9  11.5 16.528   7181.1  12.3 15.107 4536.6 4527.0 4546.4 14.157 0.03  13.533 0.03  13.439 0.036 16.912 0.025 15.849 0.02 15.474 0.02 kic5436338  0.673 0.017 0.018 0.676 0.037 0.041 
2119746375543622016 281.65 0.02 48.27 0.03   1.65   0.03   8715.4  3.5 15.837  3439.3  14.8 16.497   7498.5  15.4 15.06  4453.2 4429.4 4500.8 14.168 0.028 13.499 0.029 13.435 0.044 16.981 0.025 15.82  0.02 15.452 0.02 kic10842192 0.685 0.021 0.019 0.694 0.025 0.04  
2076232790569562112 295.12 0.02 39.27 0.02   3.59   0.02  10729.2  3.9 15.611  3035.6   8.8 16.633  11377.2  11.5 14.608 4034.9 4019.0 4043.3 13.339 0.023 12.684 0.024 12.499 0.026 17.167 0.025 15.783 0.02 14.993 0.02 kic4172805  0.551 0.016 0.017 0.529 0.02  0.01  
2086316205543022336 297.49 0.03 47.0  0.04   3.73   0.04  11917.0  5.9 15.497  3459.8   8.3 16.491  12597.1  14.1 14.497                      13.228 0.025 12.573 0.022 12.374 0.023 17.021 0.025 15.613 0.02 14.96  0.02 kic10027247 0.565 0.017 0.017 0.539 0.02  0.012 
2085274349558724224 299.68 0.02 45.97 0.02   3.07   0.02  13656.3  4.4 15.349  4543.5  10.5 16.195  13387.1  11.8 14.431 4188.0 4165.9 4200.4 13.25  0.04  12.59  0.041 12.427 0.033 16.683 0.025 15.36  0.02 14.805 0.02 kic9427402  0.625 0.015 0.015 0.598 0.02  0.011 
2103871317426712448 285.35 0.02 41.45 0.02   3.28   0.02  17317.0  5.6 15.091  5361.8  11.6 16.015  17503.1  13.0 14.14  4259.7 4254.6 4263.3 12.96  0.019 12.323 0.018 12.121 0.021 16.529 0.025 15.161 0.02 14.536 0.02 kic6106282  0.652 0.014 0.015 0.618 0.019 0.021 
2107240324132394496 284.48 0.02 46.25 0.02   4.0    0.02  19000.5  5.5 14.99   5972.4  13.6 15.898  18986.6  19.7 14.052 4102.5 4100.3 4105.2 12.876 0.022 12.211 0.019 12.073 0.022 16.412 0.025 15.052 0.02 14.432 0.02 kic9573685  0.584 0.016 0.017 0.558 0.02  0.019 
2132161785967577728 285.18 0.02 50.15 0.02   2.96   0.02  16991.5  5.1 15.112  6011.0  16.3 15.891  15845.0  17.1 14.248 4356.0 4350.3 4370.2 13.213 0.026 12.521 0.016 12.394 0.026 16.369 0.025 15.11  0.02 14.607 0.02 kic11853255 0.648 0.015 0.014 0.618 0.02  0.02  
2132326747070439296 285.0  0.01 50.15 0.01   6.4    0.01  39932.6 10.8 14.184 11892.3  17.6 15.15   41206.6  28.3 13.21  3597.7 3594.3 3630.5 12.009 0.024 11.342 0.018 11.124 0.022 15.689 0.025 14.291 0.02 13.585 0.02 kic11852982 0.533 0.018 0.023 0.519 0.018 0.02  
2078524482038704000 297.73 0.02 42.87 0.03   7.46   0.03   9738.2  4.8 15.716  1989.1  10.3 17.092  11879.3  10.5 14.561 3497.7 3490.3 3508.0 12.99  0.021 12.438 0.017 12.199 0.021 17.55  0.025 16.157 0.02 14.939 0.02 kic7304449  0.37  0.019 0.015 0.357 0.011 0.019 
2080067749681845504 295.23 0.08 45.97 0.08   2.78   0.09  45809.3 40.7 14.035 17867.1  25.8 14.708  41002.1  32.6 13.216 4490.3 4485.7 4494.4 12.309 0.025 11.665 0.02  11.551 0.017 15.107 0.025 13.988 0.02 13.566 0.02 kic9412760  0.801 0.032 0.031 0.756 0.06  0.024 
2053093637076689664 292.58 0.02 39.12 0.02   3.72   0.03  10147.2  4.3 15.672  2884.8   9.8 16.688  10726.1  13.1 14.672                      13.409 0.025 12.758 0.024 12.611 0.0   17.076 0.025 15.742 0.02 14.962 0.02 kic4061149  0.54  0.017 0.018 0.52  0.019 0.012 
2103032733652556800 287.85 0.02 43.9  0.02   1.76   0.03   9770.2  3.5 15.713  3852.4   9.4 16.374   8426.1  12.0 14.934 4472.2 4459.5 4485.4 14.0   0.026 13.359 0.022 13.215 0.031 16.789 0.025 15.679 0.02 15.311 0.02 kic8018547  0.682 0.02  0.018 0.695 0.022 0.059 
2105835869827307008 285.17 0.02 43.88 0.02   1.92   0.03   9436.7  3.1 15.75   3465.9  10.6 16.489   8545.4  11.7 14.919 4463.8 4454.0 4470.7 13.909 0.026 13.326 0.024 13.182 0.033 16.872 0.025 15.715 0.02 15.269 0.02 kic8013419  0.675 0.017 0.017 0.658 0.039 0.022 
2119222252094710912 281.05 0.02 47.19 0.02   4.09   0.02  15580.0  5.8 15.206  4854.3  13.0 16.123  15758.7  16.5 14.254 3970.7 3962.7 3976.7 13.035 0.021 12.384 0.021 12.247 0.013 16.591 0.025 15.293 0.02 14.651 0.02 kic10118816 0.569 0.019 0.019 0.548 0.02  0.019 
2129102085627205504 291.23 0.02 47.03 0.02   2.52   0.02   9580.4  3.9 15.734  3111.1  10.8 16.606   9403.5  18.6 14.815 4236.6 4217.6 4248.9 13.666 0.024 12.997 0.026 12.87  0.026 17.134 0.025 15.788 0.02 15.22  0.02 kic10073672 0.621 0.015 0.016 0.589 0.01  0.011 
2125770977713253248 291.85 0.02 42.34 0.03   2.85   0.03   9000.6  4.5 15.802  2634.3  10.6 16.787   9369.8  12.1 14.819 4173.3 4166.5 4179.4 13.55  0.025 12.891 0.025 12.746 0.03  17.291 0.025 15.932 0.02 15.226 0.02 kic6863158  0.598 0.016 0.016 0.569 0.011 0.021 
2116733198288204288 281.11 0.02 42.45 0.02   3.15   0.02  16754.6  5.9 15.127  5736.1  13.1 15.942  15798.7  16.7 14.251 4381.5 4345.5 4395.9 13.147 0.027 12.513 0.027 12.371 0.018 16.406 0.025 15.136 0.02 14.655 0.02 kic6921944  0.645 0.015 0.015 0.619 0.02  0.022 
2116808411756003456 280.78 0.01 42.92 0.01   5.76   0.01  94461.3 35.1 13.249 35251.7  48.2 13.971  84720.4  74.7 12.428 4517.3 4498.0 4534.7 11.397 0.02  10.813 0.02  10.687 0.011 14.416 0.025 13.25  0.02 12.809 0.02 kic7335514  0.694 0.016 0.023 0.698 0.019 0.043 
2135220283720198528 294.08 0.03 50.5  0.03   2.74   0.03   8596.7  3.8 15.852  2710.8  10.6 16.756   8577.2  12.4 14.915 4118.3 4110.3 4143.3 13.772 0.024 13.085 0.02  12.922 0.032 17.222 0.025 15.909 0.02 15.268 0.02 kic12066569 0.573 0.016 0.017 0.549 0.02  0.011 
2077699642154722944 293.01 0.02 42.31 0.02   2.42   0.02  16915.1  9.9 15.117  6166.6  15.5 15.863  15388.0  21.4 14.28  4501.0 4499.5 4503.5 13.251 0.025 12.678 0.024 12.515 0.025 16.343 0.025 15.122 0.02 14.67  0.02 kic6867155  0.695 0.015 0.02  0.676 0.04  0.04  
2107657554432717184 283.15 0.05 47.67 0.06   0.88   0.06   2206.9  1.7 17.328   906.2   7.8 17.945   1934.1  14.1 16.532 4344.4 4327.8 4407.7 11.875 0.02  11.326 0.018 11.095 0.017 16.565 0.025 15.673 0.02 15.341 0.02 kic10452252 0.438 0.015 0.017 0.418 0.01  0.019 
2132325441397749248 285.1  0.03 50.1  0.04   2.38   0.03   7631.9  4.6 15.981  2214.3  10.6 16.975   8910.4  13.0 14.873 6066.7 5947.9 6211.5 13.558 0.026 12.886 0.024 12.726 0.035 17.525 0.025 16.118 0.02 15.273 0.02 kic11853130 0.605 0.013 0.012 0.558 0.019 0.009 
2103377980301947264 285.01 0.01 40.22 0.01   7.49   0.01  32878.3 12.1 14.395  8297.4  17.0 15.541  36861.3  35.4 13.331 3732.2 3726.4 3737.0 11.951 0.021 11.279 0.022 11.056 0.017 16.028 0.025 14.677 0.02 13.708 0.02 kic5080636  0.537 0.02  0.02  0.518 0.011 0.019 
2076790552200353536 297.07 0.02 41.22 0.02   3.07   0.02  18515.1  5.4 15.019  6574.7  17.4 15.794  17155.3  15.7 14.162 4469.5 4465.3 4474.6 13.084 0.021 12.419 0.024 12.318 0.021 16.249 0.025 15.004 0.02 14.509 0.02 kic5980208  0.66  0.016 0.015 0.653 0.041 0.038 
2107596978215473024 283.72 0.01 47.2  0.01   5.14   0.01  69573.1 26.8 13.581 26331.8  43.7 14.287  61872.0  73.4 12.769 4502.0 4500.1 4505.5 11.767 0.022 11.166 0.019 11.003 0.017 14.686 0.025 13.546 0.02 13.121 0.02 kic10190777 0.677 0.017 0.016 0.675 0.04  0.038 
2100018422524180864 285.93 0.01 38.52 0.02   8.8    0.02  31228.6 14.5 14.451  7106.4  18.2 15.709  36586.6  36.5 13.34  3659.5 3655.0 3662.9 11.878 0.022 11.24  0.021 11.023 0.018 16.237 0.025 14.837 0.02 13.739 0.02 kic3426367  0.499 0.018 0.018 0.479 0.02  0.011 
2103799368134289024 285.74 0.03 40.98 0.03   4.5    0.03   6984.3  3.9 16.077  1650.2   9.2 17.295   8046.7  11.7 14.984 3652.6 3649.5 3655.8 13.577 0.025 12.953 0.024 12.744 0.026 17.81  0.025 16.426 0.02 15.38  0.02 kic5688790  0.46  0.017 0.018 0.439 0.019 0.011 
2119602202081351168 281.19 0.01 47.5  0.01   5.25   0.01 136722.4 22.1 12.848 56776.7  39.8 13.453 113337.7  35.3 12.112 4598.9 4580.8 4625.5 11.181 0.025 10.681 0.021 10.594 0.011 13.814 0.025 12.778 0.02 12.501 0.02 kic10318874 0.736 0.025 0.021 0.736 0.041 0.037 
2134828342186122624 295.29 0.04 49.38 0.04   3.33   0.04  36749.6 21.1 14.274 13240.2  18.0 15.034  34396.1  26.2 13.407                      12.314 0.019 11.691 0.019 11.579 0.017 15.474 0.025 14.244 0.02 13.761 0.02 kic11462341 0.708 0.012 0.018 0.675 0.023 0.037 
2102053446751282944 290.38 0.01 43.29 0.01  14.9    0.01 195025.0 43.3 12.462 60132.7  44.8 13.391 197398.1  94.6 11.51                       10.293 0.022  9.68  0.018  9.506 0.011 14.014 0.025 12.893 0.02 12.457 0.02 kic7603200  0.555 0.017 0.019 0.538 0.011 0.019 
2104129771378360064 284.27 0.02 42.12 0.02   2.45   0.02  12050.6  4.6 15.485  4173.2  15.7 16.287  11358.5  18.1 14.61  4404.1 4401.0 4408.0 13.523 0.022 12.863 0.022 12.75  0.027 16.813 0.025 15.512 0.02 14.99  0.02 kic6670610  0.664 0.016 0.015 0.657 0.04  0.038 
2087215262455233664 297.09 0.02 49.63 0.02   2.53   0.02  16649.0  4.6 15.134  6410.9  14.2 15.821  14658.9  13.8 14.333                      13.329 0.02  12.72  0.021 12.611 0.024 16.262 0.025 15.141 0.02 14.726 0.02 kic11622600 0.656 0.016 0.014 0.637 0.039 0.019 
2130552994298492288 286.59 0.03 46.87 0.03   2.07   0.03   8050.0  3.4 15.923  2837.7  12.2 16.706   7506.9  12.6 15.059 4349.0 4339.2 4363.1 13.959 0.025 13.34  0.026 13.187 0.031 17.173 0.025 15.93  0.02 15.442 0.02 kic9941066  0.643 0.015 0.014 0.619 0.019 0.021 
2079905193758608384 294.55 0.02 45.08 0.02   1.97   0.02  12166.8  3.6 15.474  4702.0  11.3 16.158  10820.7  19.8 14.662 4550.5 4547.9 4553.9 13.681 0.026 13.059 0.025 12.908 0.028 16.559 0.025 15.431 0.02 15.043 0.02 kic8826007  0.7   0.019 0.021 0.717 0.022 0.059 
2129686991453013248 292.77 0.02 48.9  0.02   2.97   0.03  10377.8  4.5 15.647  3222.7   9.2 16.568  10500.9  13.1 14.695                      13.491 0.025 12.84  0.022 12.674 0.027 17.067 0.025 15.719 0.02 15.05  0.02 kic11192235 0.6   0.015 0.017 0.569 0.02  0.011 
2132152474478407040 285.6  0.01 50.11 0.01   3.45   0.01  37982.3 10.4 14.238 15040.5  19.2 14.895  32657.5  27.4 13.463 4521.0 4515.5 4526.4 12.518 0.023 11.971 0.028 11.831 0.025 15.258 0.025 14.188 0.02 13.84  0.02 kic11853878 0.686 0.019 0.018 0.694 0.024 0.041 
2126465903421535744 293.51 0.03 45.14 0.03   2.44   0.03   7905.8  3.3 15.943  2472.4  13.7 16.856   7950.5  11.3 14.997 4282.7 4278.3 4286.8 13.818 0.023 13.131 0.027 12.948 0.03  17.431 0.025 16.016 0.02 15.369 0.02 kic8890150  0.628 0.016 0.015 0.598 0.02  0.019 
2102601381497162240 287.53 0.02 42.91 0.02   7.81   0.02  10513.0  7.1 15.633  2087.6  12.0 17.039  12982.1  19.8 14.465 3448.7 3440.3 3459.4 12.872 0.021 12.298 0.018 12.029 0.016 17.642 0.025 16.213 0.02 14.92  0.02 kic7350067  0.366 0.016 0.016 0.348 0.012 0.018 
2106617691313437568 284.11 0.02 44.25 0.03   2.03   0.03  10544.6  4.1 15.63   4149.0  14.8 16.294   9104.7  17.5 14.85  4534.8 4526.2 4545.4 13.869 0.028 13.225 0.03  13.174 0.038 16.701 0.025 15.62  0.02 15.211 0.02 kic8282651  0.649 0.016 0.013 0.637 0.02  0.02  
2099134209017687680 286.82 0.93 37.86 1.0                  7324.9 63.7 16.025  2370.2   9.7 16.902   9171.4  11.7 14.842                      13.527 0.024 12.925 0.024 12.718 0.023 17.408 0.025 16.029 0.02 15.211 0.02 kic2557350  0.493                          
2053581167404822272 292.29 0.01 40.91 0.01   3.06   0.02  24624.9 11.3 14.709  9371.6  16.0 15.409  22156.3  27.6 13.884 4498.0 4485.8 4502.1 12.86  0.023 12.227 0.025 12.118 0.025 15.86  0.025 14.671 0.02 14.247 0.02 kic5706966  0.672 0.016 0.016 0.657 0.039 0.022 
2051905030647886976 291.9  0.01 37.9  0.01   3.66   0.02  30925.3  9.7 14.462 11502.9  23.5 15.187  27875.9  28.4 13.635 4460.3 4424.4 4476.7 12.608 0.027 11.966 0.034 11.875 0.022 15.657 0.025 14.46  0.02 13.999 0.02 kic2715135  0.661 0.016 0.014 0.64  0.056 0.021 
2103822075621468672 285.09 0.01 40.9  0.02   4.53   0.02  21074.9  7.7 14.878  6183.4  16.6 15.86   21979.8  23.1 13.893 4033.9 3984.4 4052.1 12.656 0.023 11.962 0.022 11.811 0.02  16.394 0.025 15.017 0.02 14.275 0.02 kic5601258  0.574 0.016 0.017 0.548 0.011 0.019 
2105113765565227648 283.14 0.01 43.66 0.02   4.75   0.02  33306.4  8.0 14.381 11637.2  16.8 15.174  31444.1  24.4 13.504 4223.1 4216.1 4252.2 12.41  0.022 11.761 0.019 11.596 0.019 15.623 0.025 14.4   0.02 13.862 0.02 kic7871954  0.591 0.016 0.015 0.569 0.019 0.011 
2126820324123177472 291.86 0.02 46.43 0.02   4.86   0.02  16744.4  4.6 15.128  4914.4  18.5 16.11   17445.4  14.3 14.144 3950.1 3931.7 3996.3 12.91  0.023 12.293 0.02  12.097 0.023 16.649 0.025 15.261 0.02 14.564 0.02 kic9710326  0.529 0.018 0.017 0.517 0.011 0.02  
2133344104564365184 288.87 0.02 51.15 0.03   3.73   0.03   9683.6  4.1 15.722  2881.4  10.6 16.69    9949.5  13.8 14.753 3978.9 3971.9 3992.6 13.523 0.024 12.922 0.032 12.752 0.028 17.158 0.025 15.826 0.02 15.128 0.02 kic12352520 0.516 0.018 0.016 0.499 0.019 0.011 
2105106687459103488 283.12 0.01 43.53 0.01   2.92   0.01  33852.9  7.1 14.363 13814.7  16.7 14.988  28492.7  16.4 13.611 4572.9 4560.8 4580.9 12.683 0.022 12.112 0.021 12.015 0.023 15.346 0.025 14.306 0.02 13.958 0.02 kic7802719  0.708 0.021 0.021 0.715 0.04  0.038 
2131523553827356544 285.49 0.02 48.05 0.02   3.23   0.02  21717.5  6.9 14.845  7855.3  15.0 15.601  19919.9  18.1 14.0                        12.991 0.026 12.369 0.031 12.193 0.023 16.073 0.025 14.853 0.02 14.393 0.02 kic10717241 0.646 0.015 0.014 0.619 0.021 0.021 
2128141834020807680 294.53 0.04 46.64 0.05   1.32   0.05   3244.5  2.2 16.909  1022.0   8.7 17.815   3145.0  15.4 16.004 4293.8 4285.4 4300.8 14.832 0.029 14.224 0.04  13.884 0.054 18.015 0.025 16.902 0.02 16.33  0.02 kic9837661  0.654 0.016 0.018 0.617 0.022 0.019 
2105151526917259520 282.86 0.04 42.67 0.05   2.79   0.05  14419.5  6.0 15.29   4666.6  15.8 16.166  14453.3  17.0 14.348 4246.4 4240.7 4250.2 13.192 0.023 12.518 0.019 12.347 0.023 16.631 0.025 15.336 0.02 14.699 0.02 kic7094486  0.658 0.016 0.015 0.618 0.04  0.002 
2099740761478810624 287.89 0.01 39.34 0.02   2.55   0.02  24719.2  5.7 14.705  9891.8  15.8 15.35   21095.0  13.9 13.937 4561.4 4554.6 4569.2 13.019 0.023 12.418 0.026 12.307 0.024 15.714 0.025 14.665 0.02 14.315 0.02 kic4249725  0.709 0.02  0.022 0.714 0.04  0.038 
2132144056342471168 285.57 0.02 49.96 0.03   3.12   0.02  14969.0  7.8 15.249  4654.1  24.5 16.169  15216.8  18.4 14.292 4199.5 4183.5 4204.1 13.089 0.035 12.399 0.041 12.29  0.037 16.625 0.025 15.335 0.02 14.667 0.02 kic11752906 0.641 0.015 0.016 0.599 0.019 0.012 
2078832929407597312 296.6  0.02 44.13 0.03   1.66   0.03   9236.1  3.4 15.774  3472.3   8.7 16.487   8231.5   9.5 14.959 4578.9 4568.8 4587.0 13.96  0.025 13.379 0.023 13.202 0.03  16.873 0.025 15.752 0.02 15.33  0.02 kic8247771  0.71  0.019 0.023 0.714 0.023 0.057 
2078225792827512704 293.29 0.24 43.51 0.27   2.67   0.28  14564.9 36.6 15.279  5907.8  12.4 15.91   13605.4  15.0 14.414 4372.2 4351.8 4428.9 13.439 0.023 12.855 0.024 12.744 0.036 16.277 0.025 15.189 0.02 14.767 0.02 kic7826620  0.718                          
2082162147537254400 300.21 0.02 45.02 0.02   9.14   0.02  24164.1  9.1 14.729  5879.5  13.4 15.915  27421.6  23.7 13.653 3637.3 3634.7 3641.3 12.276 0.019 11.671 0.021 11.455 0.019 16.364 0.025 14.915 0.02 13.999 0.02 kic8845205  0.415 0.017 0.016 0.4   0.019 0.011 
2101938650863923712 290.71 0.02 42.24 0.02   3.23   0.02  15714.9  5.2 15.197  5086.7  11.4 16.072  15474.9  13.0 14.274                      13.138 0.021 12.45  0.018 12.29  0.016 16.544 0.025 15.248 0.02 14.652 0.02 kic6773862  0.63  0.017 0.015 0.599 0.02  0.01  
2103311150611475968 283.87 0.02 39.9  0.02   3.41   0.02  13554.8  5.4 15.357  4071.4  12.3 16.314  13956.0  17.5 14.386 4198.6 4194.9 4200.8 13.224 0.024 12.537 0.023 12.312 0.022 16.862 0.025 15.508 0.02 14.793 0.02 kic4725681  0.601 0.015 0.015 0.569 0.02  0.011 
2131232114526859520 287.86 0.03 48.77 0.03   2.31   0.03   9186.7  3.4 15.779  3168.6  12.8 16.586   8668.4  15.1 14.903 4344.6 4337.7 4350.3 13.804 0.027 13.194 0.038 13.058 0.032 17.131 0.025 15.805 0.02 15.287 0.02 kic11129738 0.632 0.017 0.015 0.6   0.019 0.012 
2134719314434132224 295.83 0.1  48.6  0.1    1.44   0.11   7190.7 11.6 16.045  2379.7  16.1 16.897   7802.7  31.7 15.017 3863.0 3849.9 3873.5 13.765 0.022 13.053 0.022 12.94  0.031 17.356 0.025 16.011 0.02 15.346 0.02 kic11092783 0.719 0.027 0.021 0.677 0.038 0.022 
2126373303927596160 292.61 0.03 44.39 0.03   2.98   0.03   8159.0  4.0 15.908  2284.1  10.4 16.942   8715.9  11.3 14.897 3990.4 3960.7 4012.5 13.587 0.023 12.893 0.018 12.729 0.028 17.509 0.025 16.105 0.02 15.306 0.02 kic8367644  0.609 0.017 0.017 0.579 0.018 0.02  
2052619541406162304 290.78 0.02 38.19 0.03   3.29   0.03   9124.0  4.4 15.787  2640.7   9.7 16.784   9733.8  16.2 14.777 3951.5 3928.7 4061.0 13.48  0.023 12.805 0.023 12.639 0.026 17.267 0.025 15.898 0.02 15.147 0.02 kic2986833  0.588 0.019 0.018 0.568 0.011 0.02  
2126214287057239680 290.83 0.02 44.18 0.02   2.56   0.02  15970.3  4.5 15.179  5814.2  15.0 15.927  14611.4  16.0 14.336 4483.4 4479.3 4487.6 13.324 0.023 12.681 0.018 12.542 0.02  16.418 0.025 15.177 0.02 14.712 0.02 kic8230616  0.675 0.015 0.015 0.659 0.038 0.023 
2127360424848618496 288.88 0.01 46.06 0.01   4.81   0.01  62016.5 10.7 13.706 23015.1  22.1 14.434  55816.0  23.4 12.881                      11.85  0.021 11.247 0.017 11.129 0.014 14.907 0.025 13.681 0.02 13.243 0.02 kic9458266  0.67  0.016 0.017 0.656 0.039 0.038 
2128939873302216320 294.12 0.01 48.35 0.01   3.87   0.01  62312.8 12.1 13.701 25550.8  20.9 14.32   52210.7  22.1 12.953 4597.3 4590.5 4601.6 12.035 0.029 11.469 0.026 11.366 0.022 14.679 0.025 13.66  0.02 13.334 0.02 kic10925104 0.711 0.022 0.02  0.715 0.04  0.038 
2076328963475704576 296.11 0.01 39.98 0.02   2.67   0.02  23818.1  9.2 14.745  9325.9  17.7 15.414  20735.2  22.2 13.956 4555.3 4550.6 4563.5 12.954 0.023 12.354 0.022 12.253 0.02  15.859 0.025 14.723 0.02 14.352 0.02 kic4852528  0.705 0.023 0.018 0.738 0.019 0.041 
2106929849536047744 282.25 0.03 44.92 0.04  10.38   0.04   5761.5  4.1 16.286  1138.2   9.6 17.698   7094.2  12.2 15.121 3376.1 3361.1 3391.2 13.591 0.021 13.075 0.026 12.827 0.024 17.943 0.025 16.794 0.02 15.534 0.02 kic8733898  0.212 0.01  0.005 0.19  0.01  0.0   
2076953069455745920 296.86 0.02 41.76 0.03   2.58   0.03   9812.1  4.2 15.708  3080.3  10.7 16.617   9784.4  11.4 14.772 4283.4 4257.3 4305.1 13.601 0.027 12.951 0.028 12.808 0.027 17.132 0.025 15.774 0.02 15.191 0.02 kic6382217  0.64  0.016 0.016 0.618 0.001 0.029 
2131059972237410560 287.36 0.02 47.79 0.02   5.08   0.02  51231.9 20.5 13.914 15452.9  18.6 14.866  52895.9  33.2 12.939 3606.0 3599.4 3674.8 11.706 0.021 11.016 0.018 10.871 0.011 15.392 0.025 14.032 0.02 13.371 0.02 kic10525049 0.659 0.018 0.017 0.618 0.038 0.022 
2106001651264391040 287.14 0.01 43.62 0.02   3.97   0.01  44155.8 10.9 14.075 16854.3  19.9 14.772  39070.5  26.2 13.268 4479.0 4469.4 4483.8 12.256 0.021 11.68  0.025 11.562 0.013 15.206 0.025 14.071 0.02 13.67  0.02 kic7879433  0.679 0.018 0.017 0.675 0.041 0.038 
2099209285046297344 286.98 0.02 38.17 0.02   2.8    0.02  11638.1  3.9 15.523  3709.0  10.8 16.415  11510.7  11.7 14.595 4214.1 4210.8 4225.8 13.452 0.02  12.774 0.026 12.609 0.024 16.951 0.025 15.585 0.02 14.981 0.02 kic2973386  0.629 0.016 0.014 0.598 0.021 0.011 
2107317358665730688 284.94 0.02 46.57 0.02   2.94   0.02  13106.8  4.1 15.394  4441.8  16.3 16.22   12547.1  21.2 14.502 4260.4 4253.9 4266.8 13.408 0.027 12.746 0.023 12.63  0.026 16.84  0.025 15.434 0.02 14.887 0.02 kic9757613  0.611 0.014 0.016 0.588 0.01  0.019 
2052552574274906880 291.45 0.01 37.68 0.02   4.05   0.02  26027.1  8.4 14.649  8537.5  13.1 15.51   25331.7  18.1 13.739                      12.621 0.021 11.933 0.02  11.786 0.021 16.072 0.025 14.708 0.02 14.124 0.02 kic2302997  0.63  0.017 0.015 0.598 0.021 0.02  
2078729300434939904 297.27 0.19 43.1  0.25   1.84   0.24   8432.7 18.9 15.872  3628.7  13.0 16.439   8098.6  12.6 14.977                      13.981 0.031 13.402 0.032 13.25  0.037 16.782 0.025 15.739 0.02 15.338 0.02 kic7466270  0.743                          
2099183583961614208 286.59 0.02 37.89 0.03   3.43   0.03   7852.8  3.5 15.95   2180.0   7.5 16.992   8390.7  11.4 14.938 3767.4 3601.5 4279.1 13.671 0.025 13.055 0.028 12.826 0.027 17.461 0.025 16.113 0.02 15.316 0.02 kic2556650  0.478 0.015 0.03  0.469 0.019 0.011 
2079224424266279936 299.27 0.02 45.23 0.03   2.26   0.03  12789.0  4.9 15.42   4705.0   9.2 16.157  11801.0  12.3 14.568 4492.0 4484.0 4501.4 13.513 0.03  12.845 0.032 12.693 0.02  16.57  0.025 15.357 0.02 14.947 0.02 kic8978528  0.687 0.025 0.024 0.699 0.036 0.043 
2129425891801700608 290.25 0.02 48.36 0.02   1.94   0.02  11399.2  3.2 15.545  4413.2  12.8 16.227   9968.7  11.9 14.751 4360.2 4349.8 4378.3 13.766 0.028 13.175 0.042 13.052 0.032 16.612 0.025 15.521 0.02 15.107 0.02 kic10917043 0.672 0.015 0.019 0.658 0.037 0.024 
2133086887563878912 289.74 0.02 50.79 0.02   2.4    0.02  12359.3  4.5 15.457  4317.5  10.8 16.25   11572.2  16.8 14.589 4405.2 4392.3 4412.4 13.491 0.024 12.843 0.033 12.739 0.023 16.694 0.025 15.449 0.02 14.966 0.02 kic12156347 0.667 0.016 0.016 0.654 0.04  0.038 
2101242934881164416 288.81 0.02 40.03 0.03   3.56   0.03   8876.2  4.1 15.817  2273.2  11.4 16.947   9840.5  16.0 14.765 3904.2 3874.9 3914.6 13.405 0.023 12.723 0.023 12.492 0.025 17.474 0.025 16.091 0.02 15.192 0.02 kic4913852  0.578 0.017 0.02  0.549 0.009 0.02  
2130932428889277824 288.42 0.02 47.88 0.02   2.5    0.03  11429.4  4.4 15.542  3789.0  11.2 16.392  11119.0  17.2 14.633 4217.3 4194.5 4235.0 13.513 0.024 12.858 0.019 12.704 0.022 16.894 0.025 15.595 0.02 15.003 0.02 kic10591855 0.647 0.015 0.014 0.618 0.02  0.02  
2129284398399208960 291.94 0.02 48.35 0.02   2.72   0.02  12257.4  6.5 15.466  3582.3  12.4 16.453  12798.4  16.1 14.48  3858.1 3840.1 3871.4 13.215 0.023 12.553 0.021 12.426 0.025 17.012 0.025 15.635 0.02 14.878 0.02 kic10920281 0.658 0.017 0.018 0.618 0.037 0.021 
2106711424679833984 284.83 0.12 44.61 0.13   1.64   0.14  18536.6 25.7 15.017  7635.1  14.1 15.632  16400.2  17.4 14.211 4406.8 4396.6 4416.7 13.261 0.023 12.657 0.021 12.544 0.026 15.989 0.025 14.934 0.02 14.566 0.02 kic8544992  0.78  0.046 0.041 0.737 0.042 0.04  
2106615011253873920 284.27 0.02 44.2  0.02   2.49   0.02  17454.6  5.0 15.083  6474.2  14.8 15.811  15730.5  19.6 14.256 4552.1 4549.9 4556.1 13.256 0.022 12.654 0.02  12.468 0.022 16.199 0.025 15.036 0.02 14.59  0.02 kic8216763  0.696 0.015 0.022 0.715 0.021 0.058 
2107607354856794880 283.74 0.02 47.52 0.02   5.72   0.02  22459.9 11.3 14.809  6073.6  21.4 15.88   24420.8  19.1 13.778 3829.0 3825.4 3835.0 12.437 0.024 11.802 0.019 11.573 0.023 16.38  0.025 15.004 0.02 14.149 0.02 kic10388286 0.551 0.02  0.019 0.529 0.019 0.019 
2127461236320786688 290.48 0.02 45.6  0.02   2.12   0.02  12392.8  4.4 15.454  4654.2  13.2 16.169  11095.3  14.3 14.635 4499.4 4495.3 4503.0 13.629 0.023 13.006 0.019 12.885 0.023 16.599 0.025 15.425 0.02 14.991 0.02 kic9214942  0.683 0.018 0.018 0.677 0.04  0.039 
2104704815958848000 281.9  0.02 42.17 0.02   1.77   0.02  21992.5  6.6 14.832  8897.8  17.4 15.465  18731.1  20.2 14.066 4481.8 4474.8 4490.3 13.131 0.021 12.539 0.023 12.447 0.016 15.81  0.025 14.782 0.02 14.413 0.02 kic6665512  0.819 0.03  0.033 0.758 0.057 0.024 
2130861785267379456 287.5  0.04 47.47 0.05   3.2    0.05  13437.6  9.0 15.367  4395.1  13.8 16.231  13535.0  13.3 14.419                      13.217 0.022 12.555 0.018 12.415 0.016 16.764 0.025 15.398 0.02 14.78  0.02 kic10329835 0.613 0.016 0.018 0.589 0.01  0.02  
2051797274209237376 291.73 0.02 37.53 0.02   2.55   0.03  10185.5  4.2 15.667  3417.2  11.9 16.504   9990.0  20.5 14.749 4315.0 4301.3 4340.8 13.594 0.025 12.937 0.025 12.776 0.028 16.98  0.025 15.667 0.02 15.095 0.02 kic2161536  0.631 0.016 0.015 0.598 0.02  0.011 
2079004040903468160 298.93 0.03 44.0  0.03   2.29   0.03   9755.6  3.4 15.714  3281.9  10.7 16.548   9356.8  11.3 14.82  4432.0 4427.5 4436.4 13.726 0.029 13.061 0.03  12.875 0.022 17.04  0.025 15.714 0.02 15.19  0.02 kic8189801  0.67  0.017 0.016 0.658 0.04  0.022 
2133351698066484096 288.5  0.01 51.08 0.01   3.42   0.01  38382.8  9.2 14.227 15308.5  17.8 14.876  32886.1  21.4 13.455 4518.3 4512.0 4524.2 12.533 0.033 11.888 0.037 11.805 0.03  15.231 0.025 14.163 0.02 13.841 0.02 kic12302530 0.685 0.02  0.018 0.694 0.022 0.055 
2079247239132750720 299.08 0.02 45.44 0.03   1.78   0.03   9134.2  3.6 15.786  3346.9  10.5 16.527   8299.3   9.1 14.95  4602.0 4588.2 4618.7 13.875 0.032 13.257 0.038 13.141 0.028 16.953 0.025 15.778 0.02 15.325 0.02 kic9112931  0.693 0.019 0.022 0.695 0.023 0.041 
2125864573640675968 292.5  0.01 43.08 0.01   4.29   0.01  57374.8 20.7 13.791 22203.4  38.8 14.472  50177.2  59.6 12.997 4536.5 4531.8 4541.1 11.992 0.019 11.449 0.017 11.313 0.016 14.874 0.025 13.756 0.02 13.371 0.02 kic7447200  0.693 0.017 0.02  0.695 0.024 0.041 
2130405728459739520 288.25 0.03 46.68 0.03   2.96   0.03   6164.2  2.9 16.213  1798.2  12.5 17.201   6449.1  12.1 15.224 3927.5 3910.1 3949.6 13.989 0.027 13.338 0.028 13.122 0.027 17.781 0.025 16.389 0.02 15.641 0.02 kic9823519  0.534 0.019 0.019 0.518 0.019 0.019 
2106293816419205504 286.08 0.02 44.66 0.02   2.26   0.02  14796.8  4.1 15.262  5732.4  12.6 15.943  12951.6  12.6 14.467 4477.8 4464.3 4493.1 13.489 0.025 12.888 0.022 12.763 0.023 16.352 0.025 15.249 0.02 14.869 0.02 kic8547140  0.68  0.019 0.017 0.694 0.022 0.059 
2128290027571986688 292.66 0.02 46.54 0.03   3.23   0.03   9466.1  3.6 15.747  2882.9   9.4 16.689   9635.0  12.4 14.788 4018.8 4012.5 4028.1 13.584 0.024 12.953 0.017 12.753 0.029 17.249 0.025 15.856 0.02 15.176 0.02 kic9772531  0.538 0.017 0.016 0.519 0.02  0.011 
2107617246162706048 283.34 0.03 47.17 0.03   2.18   0.03   5824.2  3.0 16.274  1836.1  11.8 17.179   5771.9  11.1 15.345 4300.3 4296.4 4304.3 14.222 0.03  13.516 0.031 13.343 0.042 17.65  0.025 16.299 0.02 15.691 0.02 kic10122538 0.603 0.015 0.016 0.578 0.02  0.02  
2101325570052989312 289.16 0.02 40.51 0.02   3.0    0.02  12055.8  4.1 15.484  3910.2  10.6 16.358  11801.9  13.2 14.568 4255.2 4251.6 4259.4 13.463 0.024 12.793 0.02  12.637 0.025 16.871 0.025 15.529 0.02 14.935 0.02 kic5353938  0.605 0.015 0.015 0.578 0.02  0.01  
2129942765344872320 290.96 0.01 49.37 0.02   9.6    0.01  39292.4 17.2 14.202  9170.6  34.7 15.433  46344.7 114.2 13.083 3577.5 3572.1 3596.7 11.57  0.024 10.927 0.028 10.726 0.023 15.759 0.025 14.693 0.02 14.27  0.02 kic11453592 0.488 0.018 0.017 0.469 0.018 0.011 
2080018374737161984 295.25 0.02 45.84 0.02   2.13   0.02  11475.6  5.8 15.538  4157.8  10.4 16.291  10460.4  18.1 14.699 4418.5 4392.0 4441.2 13.691 0.023 13.067 0.026 12.941 0.028 16.737 0.025 15.542 0.02 15.057 0.02 kic9351316  0.676 0.017 0.017 0.674 0.022 0.039 
2105261134483173632 282.23 0.02 43.67 0.02   2.52   0.03   9280.2  3.7 15.768  3105.9  10.9 16.608   8918.4  15.6 14.872                      13.737 0.021 13.079 0.023 12.947 0.024 17.074 0.025 15.764 0.02 15.221 0.02 kic7870390  0.616 0.016 0.018 0.589 0.01  0.01  
2076764576237957504 297.07 0.02 40.87 0.02   2.68   0.02  21054.1  7.6 14.879  8200.9  13.9 15.554  18402.8  19.4 14.086 4545.8 4537.4 4553.3 13.104 0.026 12.53  0.028 12.357 0.02  15.933 0.025 14.848 0.02 14.46  0.02 kic5640085  0.678 0.018 0.018 0.678 0.038 0.039 
2127788822067165824 289.35 0.02 46.97 0.03   2.35   0.02  13485.3  4.5 15.363  5031.9  11.7 16.084  12074.8  16.0 14.543 4416.3 4405.7 4429.7 13.54  0.023 12.907 0.018 12.821 0.022 16.504 0.025 15.334 0.02 14.912 0.02 kic10005788 0.662 0.016 0.015 0.655 0.023 0.036 
2100082125479729792 286.08 0.02 39.28 0.03   2.28   0.03   7826.7  3.0 15.953  2637.6  10.6 16.785   7523.9  10.5 15.057 4222.9 4216.3 4231.9 13.952 0.026 13.278 0.023 13.116 0.03  17.187 0.025 15.978 0.02 15.425 0.02 kic4139816  0.623 0.015 0.015 0.598 0.02  0.011 
2107020078208649856 283.56 0.03 45.61 0.03   2.62   0.03   9198.6  3.5 15.778  2750.3  14.3 16.74    9449.3  14.7 14.809 4173.0 4161.6 4181.4 13.623 0.027 12.94  0.027 12.768 0.03  17.212 0.025 15.915 0.02 15.201 0.02 kic9202151  0.624 0.017 0.016 0.589 0.01  0.011 
2135223204298512128 293.97 0.02 50.53 0.03   3.12   0.02  13346.7  4.7 15.374  4587.8  11.7 16.185  12638.2  16.2 14.494 4370.5 4364.5 4377.1 13.405 0.022 12.775 0.023 12.589 0.026 16.618 0.025 15.383 0.02 14.857 0.02 kic12066335 0.59  0.016 0.016 0.569 0.02  0.012 
2119710538336363904 282.37 0.03 48.26 0.03   1.42   0.03   5676.2  2.6 16.302  2135.7   9.5 17.015   5043.6   8.6 15.491 4496.0 4489.6 4500.9 14.536 0.029 13.911 0.03  13.882 0.062 17.453 0.025 16.285 0.02 15.84  0.02 kic10843431 0.682 0.021 0.018 0.676 0.042 0.039 
2104675781979819776 281.65 0.09 41.95 0.09   5.56   0.1   29952.2 33.4 14.496  8885.6  17.4 15.467  33387.3  24.7 13.439                      12.13  0.031 11.449 0.033 11.199 0.02  15.987 0.025 14.61  0.02 13.815 0.02 kic6497146  0.596 0.017 0.017 0.567 0.011 0.02  
2129330577887487744 291.59 0.06 48.45 0.06   2.89   0.07  33324.7 19.3 14.38  15012.4  21.4 14.897  30795.6  56.2 13.527 4552.6 4541.7 4563.5 12.555 0.022 12.011 0.019 11.879 0.022 15.235 0.025 14.274 0.02 13.878 0.02 kic10975146 0.689 0.023 0.026 0.675 0.022 0.039 
2116886477081207424 281.12 0.02 43.28 0.02   3.8    0.02  17134.8  5.8 15.103  5689.0  11.4 15.951  16510.4  15.1 14.204 4203.5 4200.7 4206.6 13.044 0.021 12.417 0.018 12.272 0.016 16.499 0.025 15.164 0.02 14.607 0.02 kic7582691  0.569 0.017 0.017 0.548 0.019 0.01  
2080287892525359872 297.84 0.02 46.57 0.03   3.1    0.03   9053.9  3.4 15.795  2632.9  10.1 16.787   9423.5  13.3 14.812                      13.616 0.023 12.901 0.024 12.757 0.024 17.251 0.025 15.913 0.02 15.179 0.02 kic9787239  0.581 0.017 0.017 0.558 0.01  0.019 
2103800158408255872 285.69 0.01 40.99 0.01   5.3    0.02  83146.9 23.4 13.388 31349.8  38.3 14.098  74393.7  61.2 12.569 4482.6 4478.5 4486.4 11.614 0.024 10.958 0.02  10.841 0.02  14.531 0.025 13.374 0.02 12.965 0.02 kic5688683  0.687 0.017 0.018 0.675 0.04  0.04  
2102202018257966720 288.89 0.02 41.25 0.02   4.96   0.02  34579.6 34.3 14.34   9096.4  37.4 15.441  38086.7  87.3 13.296                      11.903 0.022 11.239 0.021 11.043 0.02  15.951 0.025 14.564 0.02 13.668 0.02 kic5951140  0.65  0.013 0.017 0.598 0.02  0.01  
2082168469729239296 300.31 0.08 45.09 0.08   1.05   0.09  11383.5 15.2 15.547  4648.4   9.3 16.17   10101.6   9.5 14.737 4650.6 4632.3 4669.0 13.787 0.027 13.176 0.028 12.968 0.04  16.533 0.025 15.482 0.02 15.107 0.02 kic8845552  0.649                          
2085601454265496320 299.58 0.03 47.0  0.03   2.19   0.03  12389.8  5.9 15.455  4576.4   9.2 16.187  11432.6  14.7 14.603 4555.7 4548.1 4564.2 13.51  0.029 12.95  0.032 12.788 0.028 16.579 0.025 15.407 0.02 14.965 0.02 kic10098540 0.689 0.021 0.02  0.696 0.04  0.042 
2085190786673131008 299.57 0.01 45.47 0.01   3.32   0.02  31369.3  7.2 14.446 12073.2  12.6 15.134  27517.5  17.0 13.649                      12.719 0.029 12.074 0.032 11.943 0.024 15.56  0.025 14.426 0.02 14.042 0.02 kic9114614  0.678 0.019 0.021 0.676 0.039 0.04  
2127112656774923648 288.97 0.02 44.45 0.02   3.65   0.02  11705.6  4.2 15.516  3273.1   9.0 16.551  12484.0  15.6 14.507 5298.3 5281.8 5322.0 13.196 0.027 12.533 0.026 12.354 0.02  16.963 0.025 15.679 0.02 14.865 0.02 kic8423344  0.479 0.033 0.019 0.488 0.02  0.01  
2135322400863155968 296.6  0.02 50.36 0.02   2.0    0.02  10354.5  2.9 15.65   3890.2  11.5 16.364   9258.5  11.1 14.832 4448.8 4436.5 4457.6 13.849 0.024 13.207 0.033 13.056 0.021 16.788 0.025 15.657 0.02 15.23  0.02 kic11973517 0.67  0.016 0.016 0.657 0.039 0.022 
2132029054298084096 285.01 0.04 49.5  0.04   3.24   0.05   5201.6  4.5 16.397  1108.3  11.0 17.727   6292.7  12.8 15.251 3542.4 3536.7 3547.1 13.726 0.028 13.068 0.024 12.972 0.036 18.226 0.025 16.786 0.02 15.638 0.02 kic11547869 0.527 0.022 0.019 0.509 0.01  0.02  
2117261032589510272 281.36 0.02 43.66 0.02   2.98   0.03   9388.8  3.6 15.756  3030.8  13.8 16.635   9466.5  28.4 14.807 4038.3 4029.0 4052.3 13.574 0.029 12.918 0.032 12.718 0.027 17.022 0.025 15.739 0.02 15.08  0.02 kic7868967  0.569 0.018 0.017 0.557 0.012 0.02  
2079523697586769664 297.96 0.02 46.23 0.03   1.97   0.03   8203.4  3.8 15.902  2766.5   9.5 16.734   7795.4  10.9 15.018 4348.1 4323.9 4375.2 13.864 0.025 13.207 0.023 13.104 0.029 17.348 0.025 15.905 0.02 15.398 0.02 kic9605552  0.655 0.016 0.015 0.618 0.038 0.019 
2101692360260299904 291.95 0.02 41.83 0.02   2.63   0.02  18349.8  5.4 15.028  7063.9  12.2 15.716  16192.0  15.4 14.225 4466.1 4453.6 4478.4 13.271 0.024 12.65  0.022 12.496 0.026 16.094 0.025 15.008 0.02 14.616 0.02 kic6443274  0.668 0.017 0.016 0.658 0.04  0.022 
2116818994555341952 280.35 0.02 43.06 0.02   3.49   0.02  29004.4  8.1 14.531 10265.3  19.0 15.31   26949.6  26.6 13.672 4400.4 4397.0 4405.5 12.652 0.03  11.974 0.035 11.862 0.029 15.801 0.025 14.547 0.02 14.066 0.02 kic7416016  0.676 0.014 0.016 0.655 0.042 0.037 
2077898615095430400 295.41 0.03 42.66 0.04   1.84   0.04   4792.3  2.6 16.486  1588.0   8.0 17.336   4636.8   9.4 15.582 4201.6 4195.7 4208.5 14.406 0.03  13.841 0.028 13.591 0.037 17.859 0.025 16.557 0.02 16.003 0.02 kic7130612  0.618 0.016 0.016 0.598 0.021 0.02  
2106235301785454208 286.75 0.01 45.16 0.01   3.66   0.01  39356.1 78.2 14.2   14542.4 105.8 14.932  35976.6 220.1 13.358 4267.3 4255.5 4309.8 12.274 0.048 11.635 0.055 11.212 0.0   15.257 0.025 14.156 0.02 13.696 0.02 kic8873450  0.673 0.013 0.018 0.654 0.024 0.035 
2133016450099898752 287.36 0.01 51.16 0.02   3.86   0.02  27251.5  9.2 14.599  9423.2  19.9 15.403  25662.2  26.3 13.725                      12.64  0.024 11.985 0.031 11.848 0.027 15.874 0.025 14.628 0.02 14.097 0.02 kic12350136 0.647                          
2127024180449752064 290.31 0.02 45.01 0.03   2.04   0.03   8769.8  4.2 15.83   3051.6  11.2 16.627   8253.3  12.4 14.956 4407.9 4391.4 4471.6 13.926 0.024 13.211 0.022 13.071 0.029 17.088 0.025 15.826 0.02 15.319 0.02 kic8814872  0.668 0.017 0.016 0.657 0.041 0.04  
2129868994987305088 291.98 0.02 49.58 0.02   4.14   0.02  10200.6  5.1 15.666  2755.6  15.4 16.738  11041.9  12.3 14.64  3826.2 3824.1 3828.6 13.355 0.023 12.716 0.024 12.517 0.026 17.302 0.025 15.889 0.02 15.043 0.02 kic11559304 0.523 0.02  0.017 0.509 0.011 0.02  
2103700618245165824 283.75 0.04 41.09 0.05   1.85   0.05   3944.7  2.3 16.697  1167.8  16.8 17.67    4131.0  10.6 15.708 3998.8 3989.3 4009.0 14.425 0.036 13.817 0.041 13.557 0.033 18.273 0.025 16.865 0.02 16.109 0.02 kic5769943  0.621 0.02  0.02  0.589 0.01  0.02  
2134761134537310848 295.58 0.02 48.9  0.03   2.46   0.03   9013.4  8.0 15.8    2944.8  12.2 16.666   8773.0  21.0 14.89  4230.9 4224.1 4239.4 13.686 0.025 13.066 0.024 12.931 0.029 17.224 0.025 15.844 0.02 15.249 0.02 kic11198419 0.621 0.015 0.015 0.599 0.001 0.02  
2134911973786576384 296.25 0.07 49.89 0.06   4.39   0.07   8182.5 14.1 15.905  2008.9  22.4 17.081  10870.4  85.3 14.657                      13.096 0.029 12.459 0.03  12.352 0.0   17.553 0.025 16.12  0.02 14.985 0.02 kic11722217 0.513 0.017 0.017 0.497 0.011 0.018 
2107608213850009984 283.85 0.03 47.52 0.03   3.23   0.03   7876.9  3.6 15.946  2260.1  10.3 16.953   8342.6  12.1 14.945 5390.9 5282.0 5431.0 13.684 0.023 13.043 0.026 12.874 0.03  17.385 0.025 16.119 0.02 15.305 0.02 kic10388451 0.432 0.018 0.015 0.449 0.019 0.011 
2099939498206237824 285.53 0.02 38.55 0.03   1.34   0.03  11341.4  4.1 15.551  4339.5  11.1 16.245  10012.3  14.2 14.747 4461.1 4449.8 4476.2 13.786 0.024 13.172 0.025 13.052 0.028 16.636 0.025 15.527 0.02 15.118 0.02 kic3425363  0.815 0.031 0.034 0.756 0.06  0.023 
2103617394661883648 284.2  0.03 40.64 0.04   7.99   0.04  90946.3 20.9 13.29  26912.6  22.2 14.264  94388.8  45.6 12.311 4150.1 4142.1 4157.8 11.063 0.022 10.44  0.021 10.239 0.018 14.838 0.025 13.435 0.02 12.708 0.02 kic5428199  0.634 0.016 0.015 0.597 0.02  0.018 
2135599890109895040 295.68 0.02 51.26 0.03   1.25   0.03   8939.6  3.3 15.809  3555.4  15.2 16.461   7701.7  13.9 15.031                      14.05  0.025 13.47  0.024 13.328 0.038 16.811 0.025 15.813 0.02 15.4   0.02 kic12416987 0.77  0.028 0.029 0.736 0.041 0.038 
2101470843027211904 289.82 0.02 41.4  0.02   6.6    0.02  14181.4  6.7 15.308  3219.2  14.0 16.569  16617.0  14.1 14.197 3609.2 3606.3 3611.8 12.766 0.03  12.115 0.034 11.942 0.02  17.074 0.025 15.693 0.02 14.607 0.02 kic6036286  0.463 0.018 0.018 0.447 0.012 0.019 
2053609823426156672 292.53 0.02 41.2  0.02   2.47   0.02  14515.2  3.8 15.283  5413.8  15.7 16.005  13090.6  14.6 14.455 4439.6 4407.6 4452.9 13.444 0.021 12.813 0.025 12.698 0.027 16.476 0.025 15.263 0.02 14.835 0.02 kic5878506  0.67                           
2051942929440378496 292.3  0.02 38.4  0.03   2.14   0.03  10729.0  3.6 15.611  3611.1   9.8 16.444  10322.5   9.9 14.713 4167.8 4162.6 4173.2 13.585 0.024 12.957 0.024 12.806 0.029 16.842 0.025 15.662 0.02 15.118 0.02 kic3345675  0.668 0.015 0.017 0.637 0.039 0.019 
2107130235530185856 284.77 0.02 45.34 0.03   2.04   0.03  10183.2  3.5 15.668  3500.2  10.9 16.478   9656.6  11.4 14.786 4389.8 4385.0 4394.5 13.711 0.025 13.088 0.021 12.997 0.032 16.926 0.025 15.662 0.02 15.142 0.02 kic9005321  0.687 0.016 0.018 0.677 0.021 0.039 


==> datafile4.txt <==
Title: Variations in the Radius Distribution of Single and 
       Compact Multiple Transiting Planets 
Authors: Liberles B.T., Dittmann J.A., Elardo S.M., Ballard S. 
Table: Planet Parameters
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label   Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---    KICID    Kepler Input Catalog Identifier               
  13- 13 A1     ---    PSTYPE   Type of planetary system (1)
  15- 20 F6.3   Rgeo   RadP     Planetary radius value            
  22- 28 F7.3   %    e_RadP     Relative percent uncertainty in RadP            
  30- 36 F7.3   d      period   Orbital period                         
--------------------------------------------------------------------------------
Note (1):
    s = single;
    m = multi.
--------------------------------------------------------------------------------
kic6425957  m  1.589   0.012   2.756
kic6425957  m  1.834   0.018  20.307
kic5871985  s  3.314   0.031 213.259
kic8509442  s  2.445   0.068  82.660
kic11754553 m  2.319   0.037  16.385
kic11754553 m  2.497   0.029   7.877
kic11754553 m  2.314   0.048  36.445
kic5868793  s  0.876   0.109   4.838
kic8120608  m  1.505   0.023   7.267
kic8120608  m  1.658   0.024  13.343
kic8120608  m  1.273   0.028   3.887
kic8120608  m  1.508   0.031  22.408
kic8120608  m  1.311   0.081 129.945
kic4770365  m  2.014   0.033   1.609
kic4770365  m  2.552   0.034   9.512
kic4770365  m  1.555   0.078   4.729
kic4047631  s  1.442   0.066   4.791
kic10680424 s  1.544   0.182   0.926
kic5617854  s  1.573   0.023   3.517
kic6435936  s  2.383   0.041  56.056
kic8364232  s  1.538   0.136  65.415
kic8505670  m  3.024   0.017  10.848
kic8505670  m  1.406   0.083   6.668
kic12506770 s  1.778   0.050   2.806
kic9730163  m  2.403   0.024   4.871
kic9730163  m  1.524   0.050   2.984
kic9513168  s  1.665   0.147   6.854
kic7287995  m  2.690   0.013   5.955
kic7287995  m  2.533   0.019  12.040
kic7287995  m  1.501   0.070  20.838
kic7455287  m  2.098   0.022   8.011
kic7455287  m  1.583   0.035  12.071
kic7455287  m  1.591   0.056  20.996
kic5209845  s  2.084   0.060  11.954
kic10332883 s  1.495   0.015   1.151
kic11348997 s  1.913   0.034   5.132
kic10395543 s  5.195   0.004   3.687
kic8167996  m  1.445   0.026   2.550
kic8167996  m  2.163   0.031  13.970
kic8167996  m  1.346   0.038   5.212
kic6186964  s  1.626   0.061   2.165
kic7135852  s  3.813   0.008   4.221
kic9575728  s  0.590   0.096   2.642
kic5340644  s  2.735   0.017   8.222
kic8892303  s  2.119   0.016   5.425
kic9390653  s  1.971   0.011   9.549
kic10990886 s  2.554   0.015  11.023
kic6423922  s  0.381   0.072   0.995
kic11187837 s  3.160   0.015  17.605
kic3966801  s  2.604   0.026  25.696
kic6960913  s  2.723   0.023  59.878
kic10525027 s  1.021   0.035   3.273
kic5940165  s  1.924   0.049   9.304
kic8229458  s  1.096   0.049   1.647
kic11923270 s  3.362   0.017  11.598
kic10027323 m  1.633   0.043   5.924
kic10027323 m  2.818   0.046 105.358
kic3749365  s 13.559   0.001   1.974
kic10386984 s  1.981   0.019   1.287
kic10166274 m  2.195   0.024   3.354
kic10166274 m  2.494   0.030   6.877
kic10166274 m  2.492   0.037  28.465
kic9388479  m  2.702   0.009   9.468
kic9388479  m  1.556   0.014   0.893
kic8346392  s  1.735   0.055   5.728
kic8283875  s  1.002   0.096   0.800
kic9280239  s  2.798   0.046 364.752
kic10403228 s  2.645   0.122  67.177
kic8874090  m  2.074   0.042  13.324
kic8874090  m  1.438   0.097  18.906
kic8351704  s  1.132   0.063   7.097
kic6356400  s  2.907   0.065 541.925
kic8639908  s  1.454   0.042   0.910
kic7907423  m  1.641   0.025   7.114
kic7907423  m  1.303   0.031   3.307
kic7907423  m  1.588   0.035  15.368
kic4263293  m  2.629   0.051   8.457
kic4263293  m  2.861   0.053  17.281
kic4263293  m  2.571   0.092  32.134
kic8235924  s  1.244   0.025   0.588
kic5364071  m  2.844   0.011   7.204
kic5364071  m  2.520   0.019  10.913
kic5364071  m  1.976   0.017   2.577
kic5364071  m  1.930   0.039  18.596
kic9419020  s  1.045   0.095   2.402
kic11337141 s  1.276   0.053   4.044
kic11350118 s  1.236   0.100  12.004
kic9411412  s  1.425   0.051   2.892
kic5794240  s 12.727   0.001   2.455
kic5686174  s  2.270   0.026  14.282
kic10489206 m  2.944   0.009   4.164
kic10489206 m  0.954   0.096   5.774
kic5436338  s  1.929   0.055   6.309
kic10842192 s  2.221   0.050   9.336
kic4172805  s  1.983   0.086 147.662
kic10027247 s  1.688   0.076  86.830
kic9427402  s  2.636   0.026   6.247
kic6106282  s  2.108   0.048 101.111
kic9573685  s  1.275   0.041   5.946
kic11853255 s  2.024   0.031   2.243
kic11852982 s  1.867   0.025  13.815
kic7304449  s  1.169   0.027   1.538
kic9412760  m  1.714   0.052   9.387
kic9412760  m  1.072   0.104   7.416
kic4061149  s  1.398   0.066   2.758
kic8018547  s  6.634   0.007  83.925
kic8013419  s  5.921   0.006  12.733
kic10118816 s  1.086   0.095   7.718
kic10073672 s  1.464   0.053   2.253
kic6863158  s  0.565   0.136   1.995
kic6921944  s  1.839   0.037   4.422
kic7335514  s  0.450   0.144   0.577
kic12066569 s  2.103   0.064  49.277
kic6867155  s 10.913   0.004 235.999
kic10452252 s  0.953   0.405  34.574
kic11853130 s  9.623   0.012  76.879
kic5080636  m  1.505   0.026   4.194
kic5080636  m  0.778   0.133   6.356
kic5980208  s  1.055   0.053   0.789
kic10190777 s  1.454   0.013   1.411
kic3426367  s  0.847   0.062   2.104
kic5688790  s  1.629   0.074   8.074
kic10318874 s  3.118   0.004   2.508
kic11462341 s  1.455   0.064  42.338
kic7603200  m  1.663   0.010  13.781
kic7603200  m  1.479   0.020  23.089
kic7603200  m  0.709   0.050  10.313
kic6670610  s  1.107   0.310   8.943
kic11622600 s  3.115   0.028  82.534
kic9941066  s  1.577   0.050   5.871
kic8826007  s  1.904   0.068  54.509
kic11192235 s  1.463   0.041   1.615
kic11853878 m  2.066   0.034   3.693
kic11853878 m  2.564   0.042   7.684
kic11853878 m  1.811   0.058   5.709
kic8890150  m  1.530   0.095  34.990
kic8890150  m  1.299   0.109   7.054
kic7350067  s  1.901   0.090   4.486
kic8282651  m  1.715   0.034   2.362
kic8282651  m  1.315   0.366   0.000
kic5706966  m  1.630   0.033  12.551
kic5706966  m  1.443   0.052  24.088
kic2715135  s  2.063   0.023   5.748
kic5601258  s  1.343   0.056   8.848
kic7871954  m  1.138   0.028   1.937
kic7871954  m  1.414   0.047   7.061
kic9710326  s  2.296   0.021  28.599
kic12352520 s  1.500   0.075   4.577
kic7802719  s  1.023   0.055   4.457
kic10717241 m  2.912   0.014  12.376
kic10717241 m  0.998   0.113   9.341
kic9837661  m  5.548   0.017  11.128
kic9837661  m  3.057   0.032   2.226
kic9837661  m  2.586   0.055   5.721
kic7094486  s  2.506   0.030  11.350
kic4249725  m  2.771   0.010   6.313
kic4249725  m  2.208   0.020  12.795
kic11752906 m  3.363   0.018   6.383
kic11752906 m  1.940   0.068  20.618
kic8247771  s  1.186   0.055   1.119
kic8845205  s  2.309   0.015  18.478
kic6773862  s  2.465   0.028  17.761
kic4725681  m  2.254   0.039  23.968
kic4725681  m  1.882   0.070   8.296
kic11129738 m  1.687   0.037   2.613
kic11129738 m  1.024   0.145   4.884
kic11092783 s  1.591   0.125   5.160
kic8367644  s  3.729   0.024  22.086
kic2986833  s  0.771   0.131   0.912
kic8230616  m  1.719   0.034   6.828
kic8230616  m  1.537   0.034   2.240
kic9458266  s  0.479   0.140   1.585
kic10925104 m  1.886   0.014   8.041
kic10925104 m  1.469   0.020   5.189
kic10925104 m  2.935   0.007  11.776
kic4852528  m  2.957   0.012   7.054
kic4852528  m  2.968   0.014   9.522
kic4852528  m  1.784   0.024   3.072
kic4852528  m  1.828   0.027   4.645
kic4852528  m  1.630   0.021   0.987
kic8733898  m  1.216   0.030   1.565
kic8733898  m  1.124   0.051   5.149
kic8733898  m  0.988   0.048   3.036
kic6382217  m  1.919   0.041   8.411
kic6382217  m  1.276   0.078   5.795
kic10525049 s  0.946   0.099  15.571
kic7879433  s  0.684   0.064   1.386
kic2973386  s  2.011   0.079  31.021
kic9757613  m  3.520   0.008  12.283
kic9757613  m  3.019   0.016  17.251
kic9757613  m  1.499   0.029   3.544
kic9757613  m  2.611   0.034  46.828
kic2302997  s  0.969   0.152  16.298
kic2556650  s  1.954   0.042   2.852
kic8978528  m  2.652   0.026  18.685
kic8978528  m  1.686   0.054   7.416
kic10917043 s  2.589   0.048 205.386
kic12156347 s  1.449   0.061   5.780
kic4913852  s  2.487   0.021   8.114
kic10591855 s  1.058   0.068   1.574
kic10920281 s  1.141   0.327   3.650
kic8544992  m  1.216   0.055   3.173
kic8544992  m  1.261   0.075  13.297
kic8216763  m  0.877   0.217  13.297
kic8216763  m  0.843   0.180   6.333
kic8216763  m  1.011   0.171  24.072
kic10388286 s  1.595   0.016   1.683
kic9214942  s  2.350   0.035  18.755
kic6665512  s  2.056   0.028   6.921
kic10329835 s  1.277   0.036   1.524
kic2161536  s  2.032   0.060  16.856
kic8189801  s  1.653   0.043   0.667
kic12302530 m  2.372   0.013   5.931
kic12302530 m  2.454   0.027  52.662
kic9112931  s  2.616   0.036  10.713
kic7447200  m  4.233   0.006   7.973
kic7447200  m  3.136   0.007   2.453
kic9823519  m  2.560   0.030   4.497
kic9823519  m  1.851   0.044   1.767
kic8547140  s  2.243   0.020  11.419
kic9772531  s 10.899   0.002  31.202
kic10122538 m  2.644   0.046  12.285
kic10122538 m  2.299   0.050   5.536
kic10122538 m  2.879   0.047  20.957
kic10122538 m  2.680   0.059  37.633
kic10122538 m  3.284   0.069  75.731
kic5353938  s  0.850   0.138   6.277
kic11453592 s  1.338   0.036   2.887
kic9351316  m  2.343   0.048  18.784
kic9351316  m  3.471   0.044 161.516
kic7870390  m  2.926   0.019   9.770
kic7870390  m  2.163   0.027   5.170
kic7870390  m  2.541   0.029  20.090
kic5640085  m  2.515   0.028  10.140
kic5640085  m  3.058   0.027  43.586
kic10005788 m  2.146   0.035  10.995
kic10005788 m  0.779   0.241   0.000
kic4139816  m  2.747   0.016   3.340
kic4139816  m  2.628   0.030  20.060
kic4139816  m  2.539   0.040  46.184
kic4139816  m  1.551   0.070   7.825
kic9202151  s  2.590   0.012   1.695
kic12066335 m  2.248   0.029  19.272
kic12066335 m  2.089   0.037  10.065
kic10843431 m  2.814   0.075   8.740
kic10843431 m  3.362   0.098  56.391
kic6497146  s  1.221   0.078  35.233
kic10975146 s  1.567   0.014   0.631
kic7582691  s  0.945   0.055   0.260
kic9787239  m  2.474   0.019   5.901
kic9787239  m  2.342   0.024   8.752
kic9787239  m  2.779   0.022  22.781
kic9787239  m  1.570   0.038   2.896
kic9787239  m  1.839   0.016   0.743
kic5688683  m  1.065   0.082   2.791
kic5688683  m  0.707   0.112   4.449
kic5951140  s  2.367   0.037   0.527
kic10098540 s  2.194   0.098 286.023
kic9114614  s  1.959   0.084 441.619
kic8423344  s  1.412   0.356 381.980
kic11973517 s  1.106   0.511   0.904
kic7868967  s  1.015   0.376  12.949
kic9605552  s  1.132   0.098   9.321
kic6443274  s  1.504   0.089 608.206
kic7416016  s  1.336   0.046 297.783
kic7130612  s  1.785   0.092   2.720
kic8873450  s  1.931   0.284  24.278
kic8814872  s  2.775   0.068 373.415
kic11559304 s  0.896   0.063  12.928
kic11198419 s  2.146   0.108  88.524
kic11722217 s  1.686   0.107 302.776
kic10388451 s  0.797   0.054  17.168
kic3425363  s  1.513   0.308  25.534
kic5428199  s  1.418   0.053 628.158
kic6036286  s  1.318   0.007 546.533
kic3345675  s 15.066   0.035 120.003
kic9005321  s  1.955   0.036 384.696
kic11547869 s 25.208  38.747  10.727
kic5769943  s 29.644  23.919   1.014
kic12416987 s 27.387 185.426 119.083
kic5551672  s  2.608   0.064   2.184
kic10670119 m  2.011   0.040  14.871
kic10670119 m  1.620   0.044   2.733
kic9353314  s  1.599   0.032   5.185
kic2557350  s  0.847   0.121   3.099
kic7826620  s  0.873   0.105   0.850
kic7466270  s  2.191   0.063  16.156
kic8845552  s  1.357   0.302  34.036
kic12350136 s  2.405   0.383 478.792
kic5878506  s  1.295   1.040  11.769

